The mass and galaxy distribution around SZ-selected clusters

We present measurements of the radial profiles of the mass and galaxy number density around Sunyaev-Zel'dovich-selected clusters using both weak lensing and galaxy counts. The clusters are selected from the Atacama Cosmology Telescope Data Release 5 and the galaxies from the Dark Energy Survey Year 3 dataset. With signal-to-noise of 62 (43) for galaxy (weak lensing) profiles over scales of about $0.2-20h^{-1}$ Mpc, these are the highest precision measurements for SZ-selected clusters to date. Because SZ selection closely approximates mass selection, these measurements enable several tests of theoretical models of the mass and light distribution around clusters. Our main findings are: 1. The splashback feature is detected at a consistent location in both the mass and galaxy profiles and its location is consistent with predictions of cold dark matter N-body simulations. 2. The full mass profile is also consistent with the simulations; hence it can constrain alternative dark matter models that modify the mass distribution of clusters. 3. The shapes of the galaxy and lensing profiles are remarkably similar for our sample over the entire range of scales, from well inside the cluster halo to the quasilinear regime. This can be used to constrain processes such as quenching and tidal disruption that alter the galaxy distribution inside the halo, and scale-dependent features in the transition regime outside the halo. We measure the dependence of the profile shapes on the galaxy sample, redshift and cluster mass. We extend the Diemer \& Kravtsov model for the cluster profiles to the linear regime using perturbation theory and show that it provides a good match to the measured profiles. We also compare the measured profiles to predictions of the standard halo model and simulations that include hydrodynamics. Applications of these results to cluster mass estimation and cosmology are discussed.

==> readme.txt <==
\documentclass[aps,prd,showpacs, floats, twocolumn,superscriptaddress]{revtex4}
\usepackage{graphicx,amsmath,bm,natbib,color, multirow}
\usepackage{xspace}
\usepackage{url}
\usepackage{footnote}
\usepackage[colorlinks=false,linkcolor=black, citecolor=green, linktoc=page, urlcolor=cyan, pdffitwindow=false, draft]{hyperref}

\newcommand{\blue}[1]{{\textcolor{blue}{#1}}}
\newcommand{\red}[1]{{\textcolor{red}{#1}}}
\newcommand{\green}[1]{{\textcolor{green}{#1}}}

% Journals:
\def\reff@jnl#1{{\rm#1\/}}
\def\aj{\reff@jnl{AJ}}         % Astronomical Journal
\def\araa{\reff@jnl{ARA\&A}}      % Annual Review of Astron and Astrophys
\def\apj{\reff@jnl{ApJ}}        % Astrophysical Journal
\def\apjl{\reff@jnl{ApJ}}        % Astrophysical Journal, Letters
\def\apjs{\reff@jnl{ApJS}}       % Astrophysical Journal, Supplement
\def\aap{\reff@jnl{A\&A}}        % Astronomy and Astrophysics
\def\aapr{\reff@jnl{A\&A~Rev.}}     % Astronomy and Astrophysics Reviews
\def\aaps{\reff@jnl{A\&AS}}       % Astronomy and Astrophysics, Supplement
\def\mnras{\reff@jnl{MNRAS}}      % Monthly Notices of the RAS
\def\physrep{\reff@jnl{Physics Reports}}% Physics Reports
\def\prd{\reff@jnl{Phys.Rev.D}}     % Physical Review D
\def\prl{\reff@jnl{Phys.Rev.Lett}}   % Physical Review Letters
\def\pasp{\reff@jnl{PASP}}       % Publications of the ASP
\def\pasj{\reff@jnl{PASJ}}       % Publications of the ASJ
\def\nat{\reff@jnl{Nature}}       % Nature
\def\jcap{\reff@jnl{JCAP}}   %Journal of Cosmology and Astroparticle Physics
\def\memsai{\reff@jnl{MemSAI}} %Memorie della Societa Astronomica Italiana Supplement 
\def\na{\reff@jnl{New Astronomy}}       % New Astronomy
\def\procspie{\reff@jnl{SPIE}}       %SPIE 
\def\pasa{\reff@jnl{PASA}}       % Publication of the Astronomical Society of Austrailia

% Referencing:
\def\Sref#1{$\S$\ref{#1}\xspace}
\def\srefa#1{$\S$\ref{#1}\xspace}
\def\srefb#1{\ref{#1}\xspace}
\def\Fref#1{Fig.~\ref{#1}\xspace}
\def\frefa#1{Figures~\ref{#1}\xspace}
\def\frefb#1{\ref{#1}\xspace}
\def\Tref#1{Table~\ref{#1}\xspace}
\def\trefa#1{Tables~\ref{#1}\xspace}
\def\trefb#1{\ref{#1}\xspace}
\def\Eref#1{Eq.~(\ref{#1})\xspace}
\def\erefa#1{Equations~\ref{#1}\xspace}
\def\erefb#1{\ref{#1}\xspace}
\def\Aref#1{Appendix~\ref{#1}\xspace}
\def\Cref#1{Chapter~\ref{#1}\xspace}
\def\crefa#1{Chapters~\ref{#1}\xspace}
\def\crefb#1{\ref{#1}\xspace}
\def\eg{{e.g.}}
\def\ie{{i.e.}}
\def\etc{{etc.}}

\begin{document}

\title{Measurement of the Splashback Feature in SPT-selected Clusters}
\maketitle

\section{Background}

With all the suspected systematics associated with RedMapper \citep{Zu2016, Busch2017}, it will 
be nice to measure splashback using an independently-selected cluster sample. One Obvious 
choice is a cluster sample selected using the Sunyaev-Zel'dovich (SZ) effect. The SZ effect refers 
to CMB photons being scattered off hot gas, up-shifting the blackbody spectra. To detecting clusters 
in SZ, one subtracts the CMB temperature maps in two frequencies and look for ``shadows'' using 
a match filter with roughly the size of clusters. This selection provides a nearly mass-selected 
sample that is not as sensitive to projection effects and shot noise as the optical cluster finders.  

\section{Data}

\begin{figure}
\centering
\includegraphics[width=0.95\linewidth]{./figs/spt_zdist.pdf}
\caption{Redshift distribution.}
\label{fig:zdist}
\end{figure}

Here we use the SPT SZ clusters from the public catalog \citep{Bleem2015} and the photometric 
galaxies in the DES Y3 Gold catalog. The total number of SPT clusters in the catalog is 677, within 
which 516 have redshift estimations. For the clusters without redshift, we have 91 that are matched 
to DES RedMapper, and can get redshifts from them. That gives a total of 607 clusters. The redshift 
distribution looks like \Fref{fig:zdist}. 

\begin{figure}
\centering
\includegraphics[width=0.7\linewidth]{./figs/sample.pdf}
\caption{Redshift and mass distribution for the full sample and after redshift and mass cut.}
\label{fig:sample}
\end{figure}

Now consider the overlap with DES, with the following DES galaxy selection: ``mag\_auto\_i $<$ 22 
AND  flag\_gold = 0 AND flag\_footprint = 1  AND (class\_star\_i$<$0.3 OR spread\_model\_i $<$0.003 
AND ((mag\_auto\_g - mag\_auto\_r) BETWEEN -1. and 3.) AND ((mag\_auto\_r - mag\_auto\_i) 
BETWEEN -1. and 2.5) AND ((mag\_auto\_i - mag\_auto\_z) BETWEEN -1. and 2.) AND magerr\_auto\_i$<$0.1''
The overlap footprint between the two samples looks like \Fref{fig:footprint}, with a total area of 2234 deg$^{2}$. 
Applying this mask leaves 555 clusters, with the redshift and mass distribution shown in \Fref{fig:sample}. 
Later on our measurements are based on galaxies in redshift bin 0.2-0.5 and mass below 1e15, that is 
203 clusters in total. 

\blue{We also use the ACT clusters. Details on data and distributions to be added.}

 

\begin{figure*}
\centering
\includegraphics[width=0.7\linewidth]{./figs/footprint.pdf}
\caption{Footprint (3=overlap, 1=DES but not SPT, 2=SPT but not DES).}
\label{fig:footprint}
\end{figure*}


\section{Measurement}

We measure the $\Sigma_{g}$ signal the same way as in \citet{Baxter2017, Chang2017}, with 
100 Jackknife regions. One difference from the previous implementation is that we no longer 
require an absolute magnitude cut in each redshift bin, i.e., all galaxies are simply cut with an 
apparent magnitude $i<22$. This effectively means for the lower redshift it is measuring the 
$\Sigma_{g}$ for a fainter galaxy sample. Since the apparent magnitude cut and the depth 
mask used ensures that the galaxies are not affected by the depth variation, and since the fainter 
galaxies are not going to have more dynamical friction effects, this approach will only reweight 
the clusters at different redshifts, and not really change the splashback feature. 

The other difference is the way JK is implemented (to avoid memory issues). This should not 
make a difference, but probably should double check!

\section{Result}

\Fref{fig:sigmag} shows the first measurement for $0.2<z<0.55$, this is the same redshift range 
as the Y1 paper, but we go to fainter galaxies and described above, and obviously the clusters 
are more massive. 

\blue{\Fref{fig:sigmag_act} shows the result with the ACT clusters, with the same redshift range.}

We also show the combined profile of ACT+SPT clusters, which are shown in \Fref{fig:sigmag_actspt}.
\red{more careful selection of the clusters is needed in the near future}


\begin{figure}
\centering
\includegraphics[width=0.95\linewidth]{./figs/{sigmag_spt_0.2_0.55}.pdf}
\includegraphics[width=0.95\linewidth]{./figs/{sigmag_spt_0.1_0.7}.pdf}
\caption{Sigmag measurements.}
\label{fig:sigmag}
\end{figure}

\begin{figure}
\centering
\includegraphics[width=0.95\linewidth]{./figs/profile_fit_act.pdf}
\includegraphics[width=0.95\linewidth]{./figs/slope_range_act_noflatsky.pdf}
\caption{$\Sigma_g$ and logarithmic derivative of the ACT clusters}
\label{fig:sigmag_act}
\end{figure}

\begin{figure}
\centering
\includegraphics[width=0.95\linewidth]{./figs/profile_fit_actspt.pdf}
\includegraphics[width=0.95\linewidth]{./figs/slope_range_actspt_noflatsky.pdf}
\caption{$\Sigma_g$ and logarithmic derivative of the ACT+SPT clusters}
\label{fig:sigmag_actspt}
\end{figure}


\citet{Chang2017a}

\bibliography{splash}


\end{document}



